The analysis of vertex modified lattice rules in a non-periodic Sobolev space

In a series of papers, in 1993, 1994 & 1996, Sloan & Niederreiter introduced a modification of lattice rules for non-periodic functions, called "vertex modified lattice rules"', and a particular breed called "optimal vertex modified lattice rules". In the 1994 paper, Niederreiter & Sloan concentrate explicitly on Fibonacci lattice rules, which are a particular good choice of 2-dimensional lattice rules. Error bounds in this series of papers were given related to the star discrepancy. In this paper we pose the problem in terms of the so-called unanchored Sobolev space, which is a reproducing kernel Hilbert space often studied nowadays in which functions have $L_2$-integrable mixed first derivatives. It is known constructively that randomly shifted lattice rules, as well as deterministic tent-transformed lattice rules and deterministic fully symmetrized lattice rules can achieve close to $O(N^{-1})$ convergence in this space, see Sloan, Kuo & Joe (2002) and Dick, Nuyens & Pillichshammer (2014) respectively. We derive a break down of the worst-case error of vertex modified lattice rules in the unanchored Sobolev space in terms of the worst-case error in a Korobov space, a multilinear space and some additional "mixture term". For the 1-dimensional case this worst-case error is obvious and gives an explicit expression for the trapezoidal rule. In the 2-dimensional case this mixture term also takes on an explicit form for which we derive upper and lower bounds. For this case we prove that there exist lattice rules with a nice worst-case error bound with the additional mixture term of the form $N^{-1} \log^2(N)$.

==> wce2.csv <==
17,5,0.002159470206428456449409263671545013961891,0.00192000947200238396464495289940387580502,0.0002394607344260724847643107721411381568707
37,11,0.000533231195778330202747315257926672847803,0.000456930387043114818369985882275381416597,0.0000763008087352153843773293756512914312058
67,18,0.000172762652316519319749561878523339277805,0.000146114010784368329241391142016918617635,0.00002664864153215099050817073650642066017072
131,76,0.00004670072937340825674147162542400516,0.000039227043158056097105408429332349842,7.4736862153521596360631960916553183e-6
257,76,0.000013705161437291574442274619598298361,0.000011239585969424921517332516363613285,2.46557546786665292494210323468507586e-6
521,377,3.48036926814999420103442558330112e-6,2.83191840464960578392781488373802e-6,6.48450863500388417106610699563099e-7
1031,743,9.7521898294073075085045311290573e-7,7.8080823443603480796727163891537e-7,1.94410748504695942883181473990362e-7
2053,794,2.6990505487185407269856578010884e-7,2.1288929599770696879840453205257e-7,5.7015758874147103900161248056273e-8
4099,2511,7.058155466342980760080177107883e-8,5.532067930914632378934781407234e-8,1.5260875354283483811453957006489e-8
8209,3392,1.87600547868736954231997957143e-8,1.4567745900436336082951064101e-8,4.192308886437359340248731613255e-9
16411,6031,4.8217799084212992402645650615e-9,3.7302202726031155818397733168e-9,1.091559635818183658424791744732e-9
32771,20324,1.2622177366748438573297103028e-9,9.7080516718034017133294393e-10,2.91412569494503685996766372769e-10
65537,25016,3.3398509814770075214412561606e-10,2.5499333465151042806563966139e-10,7.89917634961903240784859546684e-11
131101,80386,8.96739264659430621527041224e-11,6.78634387945981788956615203e-11,2.1810487671344883257042602133e-11
262147,159921,2.2997497532000597723677298e-11,1.7352718100104372964957833e-11,5.644779431896224758719464864e-12

